Private Function Computation for Noncolluding Coded Databases

Private computation in a distributed storage system (DSS) is a generalization of the private information retrieval (PIR) problem. In such setting a user wishes to compute a function of $f$ messages stored in $n$ noncolluding coded databases, i.e., databases storing data encoded with an $[n,k]$ linear storage code, while revealing no information about the desired function to the databases. We consider the problem of private polynomial computation (PPC). In PPC, a user wishes to compute a multivariate polynomial of degree at most $g$ over $f$ variables (or messages) stored in multiple databases. First, we consider the private computation of polynomials of degree $g=1$, i.e., private linear computation (PLC) for coded databases. In PLC, a user wishes to compute a linear combination over the $f$ messages while keeping the coefficients of the desired linear combination hidden from the database. For a linearly encoded DSS, we present a capacity-achieving PLC scheme and show that the PLC capacity, which is the ratio of the desired amount of information and the total amount of downloaded information, matches the maximum distance separable coded capacity of PIR for a large class of linear storage codes. Then, we consider private computation of higher degree polynomials, i.e., $g>1$. For this setup, we construct two novel PPC schemes. In the first scheme, we consider Reed-Solomon coded databases with Lagrange encoding, which leverages ideas from recently proposed star-product PIR and Lagrange coded computation. The second scheme considers the special case of coded databases with systematic Lagrange encoding. Both schemes yield improved rates, while asymptotically, as $f\rightarrow \infty$, the systematic scheme gives a significantly better computation retrieval rate compared to all known schemes up to some storage code rate that depends on the maximum degree of the candidate polynomials.

==> Revision 1/fig/data/PC_rate_k20_n400_g2_f10.txt <==
coderate PCrate_old_syst PCrate_syst PCrate_alt_syst bound Karpuk KarpukRaviv OurGenScheme PCrate_alt_syst_opt
0.512821 0.051282  0.051282  0.051282  0.051282 0.000000 0.000000 0.051282 0.051282
0.500000 0.029667  0.029667  0.029667  0.029667 0.025000 0.012821 0.023959 0.029667
0.487805 0.049436  0.049436  0.049436  0.049436 0.048780 0.025016 0.029362 0.049436
0.476190 0.071504  0.071504  0.071504  0.071504 0.071429 0.036630 0.038249 0.071504
0.465116 0.093031  0.093031  0.093031  0.093031 0.093023 0.047704 0.048266 0.093031
0.454545 0.113637  0.113637  0.113637  0.113637 0.113636 0.058275 0.058460 0.113637
0.444444 0.133333  0.133333  0.133333  0.133333 0.133333 0.068376 0.068435 0.133333
0.434783 0.152174  0.152174  0.152174  0.152174 0.152174 0.078038 0.078056 0.152174
0.425532 0.170213  0.170213  0.170213  0.170213 0.170213 0.087289 0.087294 0.170213
0.416667 0.187500  0.187500  0.187500  0.187500 0.187500 0.096154 0.096156 0.187500
0.408163 0.204082  0.204082  0.204082  0.204082 0.204082 0.104657 0.104658 0.204082
0.400000 0.220000  0.220000  0.220000  0.220000 0.220000 0.112821 0.112821 0.220000
0.392157 0.235294  0.235294  0.235294  0.235294 0.235294 0.120664 0.120664 0.235294
0.384615 0.250000  0.250000  0.250000  0.250000 0.250000 0.128205 0.128205 0.250000
0.377358 0.264151  0.264151  0.264151  0.264151 0.264151 0.135462 0.135462 0.264151
0.370370 0.277778  0.277778  0.277778  0.277778 0.277778 0.142450 0.142450 0.277778
0.363636 0.290909  0.290909  0.290909  0.290909 0.290909 0.149184 0.149184 0.290909
0.357143 0.303571  0.303571  0.303571  0.303571 0.303571 0.155678 0.155678 0.303571
0.350877 0.315789  0.315789  0.315789  0.315789 0.315789 0.161943 0.161943 0.315789
0.344828 0.327586  0.327586  0.327586  0.327586 0.327586 0.167993 0.167993 0.327586
0.338983 0.338983  0.338983  0.338983  0.338983 0.338983 0.173837 0.173837 0.338983
0.333333 0.333333  0.033333  0.338983  0.350000 0.333333 0.179487 0.179487 -1.000000
0.327869 0.327869  0.032787  0.338983  0.360656 0.327869 0.184952 0.184952 -1.000000
0.322581 0.322581  0.032258  0.338983  0.370968 0.322581 0.190240 0.190240 -1.000000
0.317460 0.317460  0.031746  0.338983  0.380952 0.317460 0.195360 0.195360 -1.000000
0.312500 0.312500  0.031250  0.338983  0.390625 0.312500 0.200321 0.200321 -1.000000
0.307692 0.307692  0.030769  0.338983  0.400000 0.307692 0.205128 0.205128 -1.000000
0.303030 0.303030  0.030303  0.338983  0.409091 0.303030 0.209790 0.209790 -1.000000
0.298507 0.298507  0.029851  0.338983  0.417910 0.298507 0.214313 0.214313 -1.000000
0.294118 0.294118  0.029412  0.338983  0.426471 0.294118 0.218703 0.218703 -1.000000
0.289855 0.289855  0.028986  0.338983  0.434783 0.289855 0.222965 0.222965 -1.000000
0.285714 0.285714  0.028571  0.338983  0.442857 0.285714 0.227106 0.227106 -1.000000
0.281690 0.281690  0.028169  0.338983  0.450704 0.281690 0.231130 0.231130 -1.000000
0.277778 0.277778  0.027778  0.338983  0.458333 0.277778 0.235043 0.235043 -1.000000
0.273973 0.273973  0.027397  0.338983  0.465753 0.273973 0.238848 0.238848 -1.000000
0.270270 0.270270  0.027027  0.338983  0.472973 0.270270 0.242550 0.242550 -1.000000
0.266667 0.266667  0.026667  0.338983  0.480000 0.266667 0.246154 0.246154 -1.000000
0.263158 0.263158  0.026316  0.338983  0.486842 0.263158 0.249663 0.249663 -1.000000
0.259740 0.259740  0.025974  0.338983  0.493506 0.259740 0.253080 0.253080 -1.000000
0.256410 0.256410  0.256410  0.338983  0.500000 0.256410 0.256410 0.256410 -1.000000
0.253165 0.253165  0.265823  0.338983  0.506329 0.253165 0.259656 0.259656 -1.000000
0.250000 0.250000  0.275000  0.338983  0.512500 0.250000 0.262821 0.262821 -1.000000
0.246914 0.246914  0.283951  0.338983  0.518519 0.246914 0.265907 0.265907 -1.000000
0.243902 0.243902  0.292683  0.338983  0.524390 0.243902 0.268918 0.268918 -1.000000
0.240964 0.240964  0.301205  0.338983  0.530120 0.240964 0.271857 0.271857 -1.000000
0.238095 0.238095  0.309524  0.338983  0.535714 0.238095 0.274725 0.274725 -1.000000
0.235294 0.235294  0.317647  0.338983  0.541176 0.235294 0.277526 0.277526 -1.000000
0.232558 0.232558  0.325581  0.338983  0.546512 0.232558 0.280262 0.280262 -1.000000
0.229885 0.229885  0.333333  0.338983  0.551724 0.229885 0.282935 0.282935 -1.000000
0.227273 0.227273  0.340909  0.338983  0.556818 0.227273 0.285548 0.285548 -1.000000
0.224719 0.224719  0.348315  0.338983  0.561798 0.224719 0.288101 0.288101 -1.000000
0.222222 0.222222  0.355556  0.338983  0.566667 0.222222 0.290598 0.290598 -1.000000
0.219780 0.219780  0.362637  0.338983  0.571429 0.219780 0.293040 0.293040 -1.000000
0.217391 0.217391  0.369565  0.338983  0.576087 0.217391 0.295429 0.295429 -1.000000
0.215054 0.215054  0.376344  0.338983  0.580645 0.215054 0.297767 0.297767 -1.000000
0.212766 0.212766  0.382979  0.338983  0.585106 0.212766 0.300055 0.300055 -1.000000
0.210526 0.210526  0.389474  0.338983  0.589474 0.210526 0.302294 0.302294 -1.000000
0.208333 0.208333  0.395833  0.338983  0.593750 0.208333 0.304487 0.304487 -1.000000
0.206186 0.206186  0.402062  0.338983  0.597938 0.206186 0.306635 0.306635 -1.000000
0.204082 0.204082  0.408163  0.408163  0.602041 0.204082 0.308739 0.308739 0.408163
0.202020 0.202020  0.202020  0.408163  0.606061 0.202020 0.310800 0.310800 -1.000000
0.200000 0.200000  0.200000  0.408163  0.610000 0.200000 0.312821 0.312821 -1.000000
0.198020 0.198020  0.198020  0.408163  0.613861 0.198020 0.314801 0.314801 -1.000000
0.196078 0.196078  0.196078  0.408163  0.617647 0.196078 0.316742 0.316742 -1.000000
0.194175 0.194175  0.194175  0.408163  0.621359 0.194175 0.318646 0.318646 -1.000000
0.192308 0.192308  0.192308  0.408163  0.625000 0.192308 0.320513 0.320513 -1.000000
0.190476 0.190476  0.190476  0.408163  0.628571 0.190476 0.322344 0.322344 -1.000000
0.188679 0.188679  0.188679  0.408163  0.632075 0.188679 0.324141 0.324141 -1.000000
0.186916 0.186916  0.186916  0.408163  0.635514 0.186916 0.325905 0.325905 -1.000000
0.185185 0.185185  0.185185  0.408163  0.638889 0.185185 0.327635 0.327635 -1.000000
0.183486 0.183486  0.183486  0.408163  0.642202 0.183486 0.329334 0.329334 -1.000000
0.181818 0.181818  0.181818  0.408163  0.645455 0.181818 0.331002 0.331002 -1.000000
0.180180 0.180180  0.180180  0.408163  0.648649 0.180180 0.332640 0.332640 -1.000000
0.178571 0.178571  0.178571  0.408163  0.651786 0.178571 0.334249 0.334249 -1.000000
0.176991 0.176991  0.176991  0.408163  0.654867 0.176991 0.335829 0.335829 -1.000000
0.175439 0.175439  0.175439  0.408163  0.657895 0.175439 0.337382 0.337382 -1.000000
0.173913 0.173913  0.173913  0.408163  0.660870 0.173913 0.338907 0.338907 -1.000000
0.172414 0.172414  0.172414  0.408163  0.663793 0.172414 0.340407 0.340407 -1.000000
0.170940 0.170940  0.341880  0.408163  0.666667 0.170940 0.341880 0.341880 -1.000000
0.169492 0.169492  0.347458  0.408163  0.669492 0.169492 0.343329 0.343329 -1.000000
0.168067 0.168067  0.352941  0.408163  0.672269 0.168067 0.344753 0.344753 -1.000000
0.166667 0.166667  0.358333  0.408163  0.675000 0.166667 0.346154 0.346154 -1.000000
0.165289 0.165289  0.363636  0.408163  0.677686 0.165289 0.347531 0.347531 -1.000000
0.163934 0.163934  0.368852  0.408163  0.680328 0.163934 0.348886 0.348886 -1.000000
0.162602 0.162602  0.373984  0.408163  0.682927 0.162602 0.350219 0.350219 -1.000000
0.161290 0.161290  0.379032  0.408163  0.685484 0.161290 0.351530 0.351530 -1.000000
0.160000 0.160000  0.384000  0.408163  0.688000 0.160000 0.352821 0.352821 -1.000000
0.158730 0.158730  0.388889  0.408163  0.690476 0.158730 0.354090 0.354090 -1.000000
0.157480 0.157480  0.393701  0.408163  0.692913 0.157480 0.355340 0.355340 -1.000000
0.156250 0.156250  0.398438  0.408163  0.695312 0.156250 0.356571 0.356571 -1.000000
0.155039 0.155039  0.403101  0.408163  0.697674 0.155039 0.357782 0.357782 -1.000000
0.153846 0.153846  0.407692  0.408163  0.700000 0.153846 0.358974 0.358974 -1.000000
0.152672 0.152672  0.412214  0.408163  0.702290 0.152672 0.360149 0.360149 -1.000000
0.151515 0.151515  0.416667  0.408163  0.704545 0.151515 0.361305 0.361305 -1.000000
0.150376 0.150376  0.421053  0.408163  0.706767 0.150376 0.362445 0.362445 -1.000000
0.149254 0.149254  0.425373  0.408163  0.708955 0.149254 0.363567 0.363567 -1.000000
0.148148 0.148148  0.429630  0.408163  0.711111 0.148148 0.364672 0.364672 -1.000000
0.147059 0.147059  0.433824  0.408163  0.713235 0.147059 0.365762 0.365762 -1.000000
0.145985 0.145985  0.437956  0.437956  0.715328 0.145985 0.366835 0.366835 0.437956
0.144928 0.144928  0.289855  0.437956  0.717391 0.144928 0.367893 0.367893 -1.000000
0.143885 0.143885  0.287770  0.437956  0.719424 0.143885 0.368936 0.368936 -1.000000
0.142857 0.142857  0.285714  0.437956  0.721429 0.142857 0.369963 0.369963 -1.000000
0.141844 0.141844  0.283688  0.437956  0.723404 0.141844 0.370977 0.370977 -1.000000
0.140845 0.140845  0.281690  0.437956  0.725352 0.140845 0.371975 0.371975 -1.000000
0.139860 0.139860  0.279720  0.437956  0.727273 0.139860 0.372960 0.372960 -1.000000
0.138889 0.138889  0.277778  0.437956  0.729167 0.138889 0.373932 0.373932 -1.000000
0.137931 0.137931  0.275862  0.437956  0.731034 0.137931 0.374889 0.374889 -1.000000
0.136986 0.136986  0.273973  0.437956  0.732877 0.136986 0.375834 0.375834 -1.000000
0.136054 0.136054  0.272109  0.437956  0.734694 0.136054 0.376766 0.376766 -1.000000
0.135135 0.135135  0.270270  0.437956  0.736486 0.135135 0.377685 0.377685 -1.000000
0.134228 0.134228  0.268456  0.437956  0.738255 0.134228 0.378592 0.378592 -1.000000
0.133333 0.133333  0.266667  0.437956  0.740000 0.133333 0.379487 0.379487 -1.000000
0.132450 0.132450  0.264901  0.437956  0.741722 0.132450 0.380370 0.380370 -1.000000
0.131579 0.131579  0.263158  0.437956  0.743421 0.131579 0.381242 0.381242 -1.000000
0.130719 0.130719  0.261438  0.437956  0.745098 0.130719 0.382102 0.382102 -1.000000
0.129870 0.129870  0.259740  0.437956  0.746753 0.129870 0.382950 0.382950 -1.000000
0.129032 0.129032  0.258065  0.437956  0.748387 0.129032 0.383788 0.383788 -1.000000
0.128205 0.128205  0.384615  0.437956  0.750000 0.128205 0.384615 0.384615 -1.000000
0.127389 0.127389  0.388535  0.437956  0.751592 0.127389 0.385432 0.385432 -1.000000
0.126582 0.126582  0.392405  0.437956  0.753165 0.126582 0.386238 0.386238 -1.000000
0.125786 0.125786  0.396226  0.437956  0.754717 0.125786 0.387034 0.387034 -1.000000
0.125000 0.125000  0.400000  0.437956  0.756250 0.125000 0.387821 0.387821 -1.000000
0.124224 0.124224  0.403727  0.437956  0.757764 0.124224 0.388597 0.388597 -1.000000
0.123457 0.123457  0.407407  0.437956  0.759259 0.123457 0.389364 0.389364 -1.000000
0.122699 0.122699  0.411043  0.437956  0.760736 0.122699 0.390121 0.390121 -1.000000
0.121951 0.121951  0.414634  0.437956  0.762195 0.121951 0.390869 0.390869 -1.000000
0.121212 0.121212  0.418182  0.437956  0.763636 0.121212 0.391608 0.391608 -1.000000
0.120482 0.120482  0.421687  0.437956  0.765060 0.120482 0.392339 0.392339 -1.000000
0.119760 0.119760  0.425150  0.437956  0.766467 0.119760 0.393060 0.393060 -1.000000
0.119048 0.119048  0.428571  0.437956  0.767857 0.119048 0.393773 0.393773 -1.000000
0.118343 0.118343  0.431953  0.437956  0.769231 0.118343 0.394477 0.394477 -1.000000
0.117647 0.117647  0.435294  0.437956  0.770588 0.117647 0.395173 0.395173 -1.000000
0.116959 0.116959  0.438596  0.437956  0.771930 0.116959 0.395861 0.395861 -1.000000
0.116279 0.116279  0.441860  0.437956  0.773256 0.116279 0.396541 0.396541 -1.000000
0.115607 0.115607  0.445087  0.437956  0.774566 0.115607 0.397214 0.397214 -1.000000
0.114943 0.114943  0.448276  0.437956  0.775862 0.114943 0.397878 0.397878 -1.000000
0.114286 0.114286  0.451429  0.437956  0.777143 0.114286 0.398535 0.398535 -1.000000
0.113636 0.113636  0.454545  0.454545  0.778409 0.113636 0.399184 0.399184 0.454545
0.112994 0.112994  0.338983  0.454545  0.779661 0.112994 0.399826 0.399826 -1.000000
0.112360 0.112360  0.337079  0.454545  0.780899 0.112360 0.400461 0.400461 -1.000000
0.111732 0.111732  0.335196  0.454545  0.782123 0.111732 0.401089 0.401089 -1.000000
0.111111 0.111111  0.333333  0.454545  0.783333 0.111111 0.401709 0.401709 -1.000000
0.110497 0.110497  0.331492  0.454545  0.784530 0.110497 0.402323 0.402323 -1.000000
0.109890 0.109890  0.329670  0.454545  0.785714 0.109890 0.402930 0.402930 -1.000000
0.109290 0.109290  0.327869  0.454545  0.786885 0.109290 0.403531 0.403531 -1.000000
0.108696 0.108696  0.326087  0.454545  0.788043 0.108696 0.404125 0.404125 -1.000000
0.108108 0.108108  0.324324  0.454545  0.789189 0.108108 0.404712 0.404712 -1.000000
0.107527 0.107527  0.322581  0.454545  0.790323 0.107527 0.405294 0.405294 -1.000000
0.106952 0.106952  0.320856  0.454545  0.791444 0.106952 0.405869 0.405869 -1.000000
0.106383 0.106383  0.319149  0.454545  0.792553 0.106383 0.406438 0.406438 -1.000000
0.105820 0.105820  0.317460  0.454545  0.793651 0.105820 0.407000 0.407000 -1.000000
0.105263 0.105263  0.315789  0.454545  0.794737 0.105263 0.407557 0.407557 -1.000000
0.104712 0.104712  0.314136  0.454545  0.795812 0.104712 0.408108 0.408108 -1.000000
0.104167 0.104167  0.312500  0.454545  0.796875 0.104167 0.408654 0.408654 -1.000000
0.103627 0.103627  0.310881  0.454545  0.797927 0.103627 0.409194 0.409194 -1.000000
0.103093 0.103093  0.309278  0.454545  0.798969 0.103093 0.409728 0.409728 -1.000000
0.102564 0.102564  0.410256  0.454545  0.800000 0.102564 0.410256 0.410256 -1.000000
0.102041 0.102041  0.413265  0.454545  0.801020 0.102041 0.410780 0.410780 -1.000000
0.101523 0.101523  0.416244  0.454545  0.802030 0.101523 0.411298 0.411298 -1.000000
0.101010 0.101010  0.419192  0.454545  0.803030 0.101010 0.411810 0.411810 -1.000000
0.100503 0.100503  0.422111  0.454545  0.804020 0.100503 0.412318 0.412318 -1.000000
0.100000 0.100000  0.425000  0.454545  0.805000 0.100000 0.412821 0.412821 -1.000000
0.099502 0.099502  0.427861  0.454545  0.805970 0.099502 0.413318 0.413318 -1.000000
0.099010 0.099010  0.430693  0.454545  0.806931 0.099010 0.413811 0.413811 -1.000000
0.098522 0.098522  0.433498  0.454545  0.807882 0.098522 0.414298 0.414298 -1.000000
0.098039 0.098039  0.436275  0.454545  0.808824 0.098039 0.414781 0.414781 -1.000000
0.097561 0.097561  0.439024  0.454545  0.809756 0.097561 0.415260 0.415260 -1.000000
0.097087 0.097087  0.441748  0.454545  0.810680 0.097087 0.415733 0.415733 -1.000000
0.096618 0.096618  0.444444  0.454545  0.811594 0.096618 0.416202 0.416202 -1.000000
0.096154 0.096154  0.447115  0.454545  0.812500 0.096154 0.416667 0.416667 -1.000000
0.095694 0.095694  0.449761  0.454545  0.813397 0.095694 0.417127 0.417127 -1.000000
0.095238 0.095238  0.452381  0.454545  0.814286 0.095238 0.417582 0.417582 -1.000000
0.094787 0.094787  0.454976  0.454545  0.815166 0.094787 0.418034 0.418034 -1.000000
0.094340 0.094340  0.457547  0.454545  0.816038 0.094340 0.418481 0.418481 -1.000000
0.093897 0.093897  0.460094  0.454545  0.816901 0.093897 0.418924 0.418924 -1.000000
0.093458 0.093458  0.462617  0.454545  0.817757 0.093458 0.419363 0.419363 -1.000000
0.093023 0.093023  0.465116  0.465116  0.818605 0.093023 0.419797 0.419797 0.465116
0.092593 0.092593  0.370370  0.465116  0.819444 0.092593 0.420228 0.420228 -1.000000
0.092166 0.092166  0.368664  0.465116  0.820276 0.092166 0.420655 0.420655 -1.000000
0.091743 0.091743  0.366972  0.465116  0.821101 0.091743 0.421077 0.421077 -1.000000
0.091324 0.091324  0.365297  0.465116  0.821918 0.091324 0.421496 0.421496 -1.000000
0.090909 0.090909  0.363636  0.465116  0.822727 0.090909 0.421911 0.421911 -1.000000
0.090498 0.090498  0.361991  0.465116  0.823529 0.090498 0.422323 0.422323 -1.000000
0.090090 0.090090  0.360360  0.465116  0.824324 0.090090 0.422730 0.422730 -1.000000
0.089686 0.089686  0.358744  0.465116  0.825112 0.089686 0.423134 0.423134 -1.000000
0.089286 0.089286  0.357143  0.465116  0.825893 0.089286 0.423535 0.423535 -1.000000
0.088889 0.088889  0.355556  0.465116  0.826667 0.088889 0.423932 0.423932 -1.000000
0.088496 0.088496  0.353982  0.465116  0.827434 0.088496 0.424325 0.424325 -1.000000
0.088106 0.088106  0.352423  0.465116  0.828194 0.088106 0.424715 0.424715 -1.000000
0.087719 0.087719  0.350877  0.465116  0.828947 0.087719 0.425101 0.425101 -1.000000
0.087336 0.087336  0.349345  0.465116  0.829694 0.087336 0.425484 0.425484 -1.000000
0.086957 0.086957  0.347826  0.465116  0.830435 0.086957 0.425864 0.425864 -1.000000
0.086580 0.086580  0.346320  0.465116  0.831169 0.086580 0.426240 0.426240 -1.000000
0.086207 0.086207  0.344828  0.465116  0.831897 0.086207 0.426614 0.426614 -1.000000
0.085837 0.085837  0.343348  0.465116  0.832618 0.085837 0.426984 0.426984 -1.000000
0.085470 0.085470  0.427350  0.465116  0.833333 0.085470 0.427350 0.427350 -1.000000
0.085106 0.085106  0.429787  0.465116  0.834043 0.085106 0.427714 0.427714 -1.000000
0.084746 0.084746  0.432203  0.465116  0.834746 0.084746 0.428075 0.428075 -1.000000
0.084388 0.084388  0.434599  0.465116  0.835443 0.084388 0.428432 0.428432 -1.000000
0.084034 0.084034  0.436975  0.465116  0.836134 0.084034 0.428787 0.428787 -1.000000
0.083682 0.083682  0.439331  0.465116  0.836820 0.083682 0.429139 0.429139 -1.000000
0.083333 0.083333  0.441667  0.465116  0.837500 0.083333 0.429487 0.429487 -1.000000
0.082988 0.082988  0.443983  0.465116  0.838174 0.082988 0.429833 0.429833 -1.000000
0.082645 0.082645  0.446281  0.465116  0.838843 0.082645 0.430176 0.430176 -1.000000
0.082305 0.082305  0.448560  0.465116  0.839506 0.082305 0.430516 0.430516 -1.000000
0.081967 0.081967  0.450820  0.465116  0.840164 0.081967 0.430853 0.430853 -1.000000
0.081633 0.081633  0.453061  0.465116  0.840816 0.081633 0.431188 0.431188 -1.000000
0.081301 0.081301  0.455285  0.465116  0.841463 0.081301 0.431520 0.431520 -1.000000
0.080972 0.080972  0.457490  0.465116  0.842105 0.080972 0.431849 0.431849 -1.000000
0.080645 0.080645  0.459677  0.465116  0.842742 0.080645 0.432175 0.432175 -1.000000
0.080321 0.080321  0.461847  0.465116  0.843373 0.080321 0.432499 0.432499 -1.000000
0.080000 0.080000  0.464000  0.465116  0.844000 0.080000 0.432821 0.432821 -1.000000
0.079681 0.079681  0.466135  0.465116  0.844622 0.079681 0.433139 0.433139 -1.000000
0.079365 0.079365  0.468254  0.465116  0.845238 0.079365 0.433455 0.433455 -1.000000
0.079051 0.079051  0.470356  0.465116  0.845850 0.079051 0.433769 0.433769 -1.000000
0.078740 0.078740  0.472441  0.472441  0.846457 0.078740 0.434080 0.434080 0.472441
0.078431 0.078431  0.392157  0.472441  0.847059 0.078431 0.434389 0.434389 -1.000000
0.078125 0.078125  0.390625  0.472441  0.847656 0.078125 0.434696 0.434696 -1.000000
0.077821 0.077821  0.389105  0.472441  0.848249 0.077821 0.435000 0.435000 -1.000000
0.077519 0.077519  0.387597  0.472441  0.848837 0.077519 0.435301 0.435301 -1.000000
0.077220 0.077220  0.386100  0.472441  0.849421 0.077220 0.435600 0.435600 -1.000000
0.076923 0.076923  0.384615  0.472441  0.850000 0.076923 0.435897 0.435897 -1.000000
0.076628 0.076628  0.383142  0.472441  0.850575 0.076628 0.436192 0.436192 -1.000000
0.076336 0.076336  0.381679  0.472441  0.851145 0.076336 0.436485 0.436485 -1.000000
0.076046 0.076046  0.380228  0.472441  0.851711 0.076046 0.436775 0.436775 -1.000000
0.075758 0.075758  0.378788  0.472441  0.852273 0.075758 0.437063 0.437063 -1.000000
0.075472 0.075472  0.377358  0.472441  0.852830 0.075472 0.437349 0.437349 -1.000000
0.075188 0.075188  0.375940  0.472441  0.853383 0.075188 0.437633 0.437633 -1.000000
0.074906 0.074906  0.374532  0.472441  0.853933 0.074906 0.437914 0.437914 -1.000000
0.074627 0.074627  0.373134  0.472441  0.854478 0.074627 0.438194 0.438194 -1.000000
0.074349 0.074349  0.371747  0.472441  0.855019 0.074349 0.438471 0.438471 -1.000000
0.074074 0.074074  0.370370  0.472441  0.855556 0.074074 0.438746 0.438746 -1.000000
0.073801 0.073801  0.369004  0.472441  0.856089 0.073801 0.439020 0.439020 -1.000000
0.073529 0.073529  0.367647  0.472441  0.856618 0.073529 0.439291 0.439291 -1.000000
0.073260 0.073260  0.439560  0.472441  0.857143 0.073260 0.439560 0.439560 -1.000000
0.072993 0.072993  0.441606  0.472441  0.857664 0.072993 0.439828 0.439828 -1.000000
0.072727 0.072727  0.443636  0.472441  0.858182 0.072727 0.440093 0.440093 -1.000000
0.072464 0.072464  0.445652  0.472441  0.858696 0.072464 0.440357 0.440357 -1.000000
0.072202 0.072202  0.447653  0.472441  0.859206 0.072202 0.440618 0.440618 -1.000000
0.071942 0.071942  0.449640  0.472441  0.859712 0.071942 0.440878 0.440878 -1.000000
0.071685 0.071685  0.451613  0.472441  0.860215 0.071685 0.441136 0.441136 -1.000000
0.071429 0.071429  0.453571  0.472441  0.860714 0.071429 0.441392 0.441392 -1.000000
0.071174 0.071174  0.455516  0.472441  0.861210 0.071174 0.441646 0.441646 -1.000000
0.070922 0.070922  0.457447  0.472441  0.861702 0.070922 0.441899 0.441899 -1.000000
0.070671 0.070671  0.459364  0.472441  0.862191 0.070671 0.442149 0.442149 -1.000000
0.070423 0.070423  0.461268  0.472441  0.862676 0.070423 0.442398 0.442398 -1.000000
0.070175 0.070175  0.463158  0.472441  0.863158 0.070175 0.442645 0.442645 -1.000000
0.069930 0.069930  0.465035  0.472441  0.863636 0.069930 0.442890 0.442890 -1.000000
0.069686 0.069686  0.466899  0.472441  0.864111 0.069686 0.443134 0.443134 -1.000000
0.069444 0.069444  0.468750  0.472441  0.864583 0.069444 0.443376 0.443376 -1.000000
0.069204 0.069204  0.470588  0.472441  0.865052 0.069204 0.443616 0.443616 -1.000000
0.068966 0.068966  0.472414  0.472441  0.865517 0.068966 0.443855 0.443855 -1.000000
0.068729 0.068729  0.474227  0.472441  0.865979 0.068729 0.444092 0.444092 -1.000000
0.068493 0.068493  0.476027  0.472441  0.866438 0.068493 0.444327 0.444327 -1.000000
0.068259 0.068259  0.477816  0.477816  0.866894 0.068259 0.444561 0.444561 0.477816
0.068027 0.068027  0.408163  0.477816  0.867347 0.068027 0.444793 0.444793 -1.000000
0.067797 0.067797  0.406780  0.477816  0.867797 0.067797 0.445024 0.445024 -1.000000
0.067568 0.067568  0.405405  0.477816  0.868243 0.067568 0.445253 0.445253 -1.000000
0.067340 0.067340  0.404040  0.477816  0.868687 0.067340 0.445480 0.445480 -1.000000
0.067114 0.067114  0.402685  0.477816  0.869128 0.067114 0.445706 0.445706 -1.000000
0.066890 0.066890  0.401338  0.477816  0.869565 0.066890 0.445931 0.445931 -1.000000
0.066667 0.066667  0.400000  0.477816  0.870000 0.066667 0.446154 0.446154 -1.000000
0.066445 0.066445  0.398671  0.477816  0.870432 0.066445 0.446375 0.446375 -1.000000
0.066225 0.066225  0.397351  0.477816  0.870861 0.066225 0.446595 0.446595 -1.000000
0.066007 0.066007  0.396040  0.477816  0.871287 0.066007 0.446814 0.446814 -1.000000
0.065789 0.065789  0.394737  0.477816  0.871711 0.065789 0.447031 0.447031 -1.000000
0.065574 0.065574  0.393443  0.477816  0.872131 0.065574 0.447247 0.447247 -1.000000
0.065359 0.065359  0.392157  0.477816  0.872549 0.065359 0.447461 0.447461 -1.000000
0.065147 0.065147  0.390879  0.477816  0.872964 0.065147 0.447674 0.447674 -1.000000
0.064935 0.064935  0.389610  0.477816  0.873377 0.064935 0.447885 0.447885 -1.000000
0.064725 0.064725  0.388350  0.477816  0.873786 0.064725 0.448096 0.448096 -1.000000
0.064516 0.064516  0.387097  0.477816  0.874194 0.064516 0.448304 0.448304 -1.000000
0.064309 0.064309  0.385852  0.477816  0.874598 0.064309 0.448512 0.448512 -1.000000
0.064103 0.064103  0.448718  0.477816  0.875000 0.064103 0.448718 0.448718 -1.000000
0.063898 0.063898  0.450479  0.477816  0.875399 0.063898 0.448923 0.448923 -1.000000
0.063694 0.063694  0.452229  0.477816  0.875796 0.063694 0.449126 0.449126 -1.000000
0.063492 0.063492  0.453968  0.477816  0.876190 0.063492 0.449328 0.449328 -1.000000
0.063291 0.063291  0.455696  0.477816  0.876582 0.063291 0.449529 0.449529 -1.000000
0.063091 0.063091  0.457413  0.477816  0.876972 0.063091 0.449729 0.449729 -1.000000
0.062893 0.062893  0.459119  0.477816  0.877358 0.062893 0.449927 0.449927 -1.000000
0.062696 0.062696  0.460815  0.477816  0.877743 0.062696 0.450125 0.450125 -1.000000
0.062500 0.062500  0.462500  0.477816  0.878125 0.062500 0.450321 0.450321 -1.000000
0.062305 0.062305  0.464174  0.477816  0.878505 0.062305 0.450515 0.450515 -1.000000
0.062112 0.062112  0.465839  0.477816  0.878882 0.062112 0.450709 0.450709 -1.000000
0.061920 0.061920  0.467492  0.477816  0.879257 0.061920 0.450901 0.450901 -1.000000
0.061728 0.061728  0.469136  0.477816  0.879630 0.061728 0.451092 0.451092 -1.000000
0.061538 0.061538  0.470769  0.477816  0.880000 0.061538 0.451282 0.451282 -1.000000
0.061350 0.061350  0.472393  0.477816  0.880368 0.061350 0.451471 0.451471 -1.000000
0.061162 0.061162  0.474006  0.477816  0.880734 0.061162 0.451658 0.451658 -1.000000
0.060976 0.060976  0.475610  0.477816  0.881098 0.060976 0.451845 0.451845 -1.000000
0.060790 0.060790  0.477204  0.477816  0.881459 0.060790 0.452030 0.452030 -1.000000
0.060606 0.060606  0.478788  0.477816  0.881818 0.060606 0.452214 0.452214 -1.000000
0.060423 0.060423  0.480363  0.477816  0.882175 0.060423 0.452398 0.452398 -1.000000
0.060241 0.060241  0.481928  0.481928  0.882530 0.060241 0.452580 0.452580 0.481928
0.060060 0.060060  0.420420  0.481928  0.882883 0.060060 0.452760 0.452760 -1.000000
0.059880 0.059880  0.419162  0.481928  0.883234 0.059880 0.452940 0.452940 -1.000000
0.059701 0.059701  0.417910  0.481928  0.883582 0.059701 0.453119 0.453119 -1.000000
0.059524 0.059524  0.416667  0.481928  0.883929 0.059524 0.453297 0.453297 -1.000000
0.059347 0.059347  0.415430  0.481928  0.884273 0.059347 0.453473 0.453473 -1.000000
0.059172 0.059172  0.414201  0.481928  0.884615 0.059172 0.453649 0.453649 -1.000000
0.058997 0.058997  0.412979  0.481928  0.884956 0.058997 0.453823 0.453823 -1.000000
0.058824 0.058824  0.411765  0.481928  0.885294 0.058824 0.453997 0.453997 -1.000000
0.058651 0.058651  0.410557  0.481928  0.885630 0.058651 0.454169 0.454169 -1.000000
0.058480 0.058480  0.409357  0.481928  0.885965 0.058480 0.454341 0.454341 -1.000000
0.058309 0.058309  0.408163  0.481928  0.886297 0.058309 0.454511 0.454511 -1.000000
0.058140 0.058140  0.406977  0.481928  0.886628 0.058140 0.454681 0.454681 -1.000000
0.057971 0.057971  0.405797  0.481928  0.886957 0.057971 0.454849 0.454849 -1.000000
0.057803 0.057803  0.404624  0.481928  0.887283 0.057803 0.455017 0.455017 -1.000000
0.057637 0.057637  0.403458  0.481928  0.887608 0.057637 0.455184 0.455184 -1.000000
0.057471 0.057471  0.402299  0.481928  0.887931 0.057471 0.455349 0.455349 -1.000000
0.057307 0.057307  0.401146  0.481928  0.888252 0.057307 0.455514 0.455514 -1.000000
0.057143 0.057143  0.400000  0.481928  0.888571 0.057143 0.455678 0.455678 -1.000000
0.056980 0.056980  0.455840  0.481928  0.888889 0.056980 0.455840 0.455840 -1.000000
0.056818 0.056818  0.457386  0.481928  0.889205 0.056818 0.456002 0.456002 -1.000000
0.056657 0.056657  0.458924  0.481928  0.889518 0.056657 0.456163 0.456163 -1.000000
0.056497 0.056497  0.460452  0.481928  0.889831 0.056497 0.456323 0.456323 -1.000000
0.056338 0.056338  0.461972  0.481928  0.890141 0.056338 0.456482 0.456482 -1.000000
0.056180 0.056180  0.463483  0.481928  0.890449 0.056180 0.456641 0.456641 -1.000000
0.056022 0.056022  0.464986  0.481928  0.890756 0.056022 0.456798 0.456798 -1.000000
0.055866 0.055866  0.466480  0.481928  0.891061 0.055866 0.456955 0.456955 -1.000000
0.055710 0.055710  0.467967  0.481928  0.891365 0.055710 0.457110 0.457110 -1.000000
0.055556 0.055556  0.469444  0.481928  0.891667 0.055556 0.457265 0.457265 -1.000000
0.055402 0.055402  0.470914  0.481928  0.891967 0.055402 0.457419 0.457419 -1.000000
0.055249 0.055249  0.472376  0.481928  0.892265 0.055249 0.457572 0.457572 -1.000000
0.055096 0.055096  0.473829  0.481928  0.892562 0.055096 0.457724 0.457724 -1.000000
0.054945 0.054945  0.475275  0.481928  0.892857 0.054945 0.457875 0.457875 -1.000000
0.054795 0.054795  0.476712  0.481928  0.893151 0.054795 0.458026 0.458026 -1.000000
0.054645 0.054645  0.478142  0.481928  0.893443 0.054645 0.458176 0.458176 -1.000000
0.054496 0.054496  0.479564  0.481928  0.893733 0.054496 0.458325 0.458325 -1.000000
0.054348 0.054348  0.480978  0.481928  0.894022 0.054348 0.458473 0.458473 -1.000000
0.054201 0.054201  0.482385  0.481928  0.894309 0.054201 0.458620 0.458620 -1.000000
0.054054 0.054054  0.483784  0.481928  0.894595 0.054054 0.458766 0.458766 -1.000000
0.053908 0.053908  0.485175  0.485175  0.894879 0.053908 0.458912 0.458912 0.485175
0.053763 0.053763  0.430108  0.485175  0.895161 0.053763 0.459057 0.459057 -1.000000
0.053619 0.053619  0.428954  0.485175  0.895442 0.053619 0.459201 0.459201 -1.000000
0.053476 0.053476  0.427807  0.485175  0.895722 0.053476 0.459345 0.459345 -1.000000
0.053333 0.053333  0.426667  0.485175  0.896000 0.053333 0.459487 0.459487 -1.000000
0.053191 0.053191  0.425532  0.485175  0.896277 0.053191 0.459629 0.459629 -1.000000
0.053050 0.053050  0.424403  0.485175  0.896552 0.053050 0.459770 0.459770 -1.000000
0.052910 0.052910  0.423280  0.485175  0.896825 0.052910 0.459910 0.459910 -1.000000
0.052770 0.052770  0.422164  0.485175  0.897098 0.052770 0.460050 0.460050 -1.000000
0.052632 0.052632  0.421053  0.485175  0.897368 0.052632 0.460189 0.460189 -1.000000
0.052493 0.052493  0.419948  0.485175  0.897638 0.052493 0.460327 0.460327 -1.000000
0.052356 0.052356  0.418848  0.485175  0.897906 0.052356 0.460464 0.460464 -1.000000
0.052219 0.052219  0.417755  0.485175  0.898172 0.052219 0.460601 0.460601 -1.000000
0.052083 0.052083  0.416667  0.485175  0.898438 0.052083 0.460737 0.460737 -1.000000
0.051948 0.051948  0.415584  0.485175  0.898701 0.051948 0.460872 0.460872 -1.000000
0.051813 0.051813  0.414508  0.485175  0.898964 0.051813 0.461007 0.461007 -1.000000
0.051680 0.051680  0.413437  0.485175  0.899225 0.051680 0.461141 0.461141 -1.000000
0.051546 0.051546  0.412371  0.485175  0.899485 0.051546 0.461274 0.461274 -1.000000
0.051414 0.051414  0.411311  0.485175  0.899743 0.051414 0.461407 0.461407 -1.000000
0.051282 0.051282  0.461538  0.485175  0.900000 0.051282 0.461538 0.461538 -1.000000
0.051151 0.051151  0.462916  0.485175  0.900256 0.051151 0.461670 0.461670 -1.000000
0.051020 0.051020  0.464286  0.485175  0.900510 0.051020 0.461800 0.461800 -1.000000
0.050891 0.050891  0.465649  0.485175  0.900763 0.050891 0.461930 0.461930 -1.000000
0.050761 0.050761  0.467005  0.485175  0.901015 0.050761 0.462059 0.462059 -1.000000
0.050633 0.050633  0.468354  0.485175  0.901266 0.050633 0.462188 0.462188 -1.000000
0.050505 0.050505  0.469697  0.485175  0.901515 0.050505 0.462315 0.462315 -1.000000
0.050378 0.050378  0.471033  0.485175  0.901763 0.050378 0.462443 0.462443 -1.000000
0.050251 0.050251  0.472362  0.485175  0.902010 0.050251 0.462569 0.462569 -1.000000
0.050125 0.050125  0.473684  0.485175  0.902256 0.050125 0.462695 0.462695 -1.000000
0.050000 0.050000  0.475000  0.485175  0.902500 0.050000 0.462821 0.462821 -1.000000


==> fig/data/PC_rate_k20_n400_g2_f10.txt <==
coderate PCrate_old_syst PCrate_syst PCrate_alt_syst bound Karpuk KarpukRaviv OurGenScheme PCrate_alt_syst_opt
0.512821 0.051282  0.051282  0.051282  0.051282 0.000000 0.000000 0.051282 0.051282
0.500000 0.029667  0.029667  0.029667  0.029667 0.025000 0.012821 0.023959 0.029667
0.487805 0.049436  0.049436  0.049436  0.049436 0.048780 0.025016 0.029362 0.049436
0.476190 0.071504  0.071504  0.071504  0.071504 0.071429 0.036630 0.038249 0.071504
0.465116 0.093031  0.093031  0.093031  0.093031 0.093023 0.047704 0.048266 0.093031
0.454545 0.113637  0.113637  0.113637  0.113637 0.113636 0.058275 0.058460 0.113637
0.444444 0.133333  0.133333  0.133333  0.133333 0.133333 0.068376 0.068435 0.133333
0.434783 0.152174  0.152174  0.152174  0.152174 0.152174 0.078038 0.078056 0.152174
0.425532 0.170213  0.170213  0.170213  0.170213 0.170213 0.087289 0.087294 0.170213
0.416667 0.187500  0.187500  0.187500  0.187500 0.187500 0.096154 0.096156 0.187500
0.408163 0.204082  0.204082  0.204082  0.204082 0.204082 0.104657 0.104658 0.204082
0.400000 0.220000  0.220000  0.220000  0.220000 0.220000 0.112821 0.112821 0.220000
0.392157 0.235294  0.235294  0.235294  0.235294 0.235294 0.120664 0.120664 0.235294
0.384615 0.250000  0.250000  0.250000  0.250000 0.250000 0.128205 0.128205 0.250000
0.377358 0.264151  0.264151  0.264151  0.264151 0.264151 0.135462 0.135462 0.264151
0.370370 0.277778  0.277778  0.277778  0.277778 0.277778 0.142450 0.142450 0.277778
0.363636 0.290909  0.290909  0.290909  0.290909 0.290909 0.149184 0.149184 0.290909
0.357143 0.303571  0.303571  0.303571  0.303571 0.303571 0.155678 0.155678 0.303571
0.350877 0.315789  0.315789  0.315789  0.315789 0.315789 0.161943 0.161943 0.315789
0.344828 0.327586  0.327586  0.327586  0.327586 0.327586 0.167993 0.167993 0.327586
0.338983 0.338983  0.338983  0.338983  0.338983 0.338983 0.173837 0.173837 0.338983
0.333333 0.333333  0.033333  0.338983  0.350000 0.333333 0.179487 0.179487 -1.000000
0.327869 0.327869  0.032787  0.338983  0.360656 0.327869 0.184952 0.184952 -1.000000
0.322581 0.322581  0.032258  0.338983  0.370968 0.322581 0.190240 0.190240 -1.000000
0.317460 0.317460  0.031746  0.338983  0.380952 0.317460 0.195360 0.195360 -1.000000
0.312500 0.312500  0.031250  0.338983  0.390625 0.312500 0.200321 0.200321 -1.000000
0.307692 0.307692  0.030769  0.338983  0.400000 0.307692 0.205128 0.205128 -1.000000
0.303030 0.303030  0.030303  0.338983  0.409091 0.303030 0.209790 0.209790 -1.000000
0.298507 0.298507  0.029851  0.338983  0.417910 0.298507 0.214313 0.214313 -1.000000
0.294118 0.294118  0.029412  0.338983  0.426471 0.294118 0.218703 0.218703 -1.000000
0.289855 0.289855  0.028986  0.338983  0.434783 0.289855 0.222965 0.222965 -1.000000
0.285714 0.285714  0.028571  0.338983  0.442857 0.285714 0.227106 0.227106 -1.000000
0.281690 0.281690  0.028169  0.338983  0.450704 0.281690 0.231130 0.231130 -1.000000
0.277778 0.277778  0.027778  0.338983  0.458333 0.277778 0.235043 0.235043 -1.000000
0.273973 0.273973  0.027397  0.338983  0.465753 0.273973 0.238848 0.238848 -1.000000
0.270270 0.270270  0.027027  0.338983  0.472973 0.270270 0.242550 0.242550 -1.000000
0.266667 0.266667  0.026667  0.338983  0.480000 0.266667 0.246154 0.246154 -1.000000
0.263158 0.263158  0.026316  0.338983  0.486842 0.263158 0.249663 0.249663 -1.000000
0.259740 0.259740  0.025974  0.338983  0.493506 0.259740 0.253080 0.253080 -1.000000
0.256410 0.256410  0.256410  0.338983  0.500000 0.256410 0.256410 0.256410 -1.000000
0.253165 0.253165  0.265823  0.338983  0.506329 0.253165 0.259656 0.259656 -1.000000
0.250000 0.250000  0.275000  0.338983  0.512500 0.250000 0.262821 0.262821 -1.000000
0.246914 0.246914  0.283951  0.338983  0.518519 0.246914 0.265907 0.265907 -1.000000
0.243902 0.243902  0.292683  0.338983  0.524390 0.243902 0.268918 0.268918 -1.000000
0.240964 0.240964  0.301205  0.338983  0.530120 0.240964 0.271857 0.271857 -1.000000
0.238095 0.238095  0.309524  0.338983  0.535714 0.238095 0.274725 0.274725 -1.000000
0.235294 0.235294  0.317647  0.338983  0.541176 0.235294 0.277526 0.277526 -1.000000
0.232558 0.232558  0.325581  0.338983  0.546512 0.232558 0.280262 0.280262 -1.000000
0.229885 0.229885  0.333333  0.338983  0.551724 0.229885 0.282935 0.282935 -1.000000
0.227273 0.227273  0.340909  0.338983  0.556818 0.227273 0.285548 0.285548 -1.000000
0.224719 0.224719  0.348315  0.338983  0.561798 0.224719 0.288101 0.288101 -1.000000
0.222222 0.222222  0.355556  0.338983  0.566667 0.222222 0.290598 0.290598 -1.000000
0.219780 0.219780  0.362637  0.338983  0.571429 0.219780 0.293040 0.293040 -1.000000
0.217391 0.217391  0.369565  0.338983  0.576087 0.217391 0.295429 0.295429 -1.000000
0.215054 0.215054  0.376344  0.338983  0.580645 0.215054 0.297767 0.297767 -1.000000
0.212766 0.212766  0.382979  0.338983  0.585106 0.212766 0.300055 0.300055 -1.000000
0.210526 0.210526  0.389474  0.338983  0.589474 0.210526 0.302294 0.302294 -1.000000
0.208333 0.208333  0.395833  0.338983  0.593750 0.208333 0.304487 0.304487 -1.000000
0.206186 0.206186  0.402062  0.338983  0.597938 0.206186 0.306635 0.306635 -1.000000
0.204082 0.204082  0.408163  0.408163  0.602041 0.204082 0.308739 0.308739 0.408163
0.202020 0.202020  0.202020  0.408163  0.606061 0.202020 0.310800 0.310800 -1.000000
0.200000 0.200000  0.200000  0.408163  0.610000 0.200000 0.312821 0.312821 -1.000000
0.198020 0.198020  0.198020  0.408163  0.613861 0.198020 0.314801 0.314801 -1.000000
0.196078 0.196078  0.196078  0.408163  0.617647 0.196078 0.316742 0.316742 -1.000000
0.194175 0.194175  0.194175  0.408163  0.621359 0.194175 0.318646 0.318646 -1.000000
0.192308 0.192308  0.192308  0.408163  0.625000 0.192308 0.320513 0.320513 -1.000000
0.190476 0.190476  0.190476  0.408163  0.628571 0.190476 0.322344 0.322344 -1.000000
0.188679 0.188679  0.188679  0.408163  0.632075 0.188679 0.324141 0.324141 -1.000000
0.186916 0.186916  0.186916  0.408163  0.635514 0.186916 0.325905 0.325905 -1.000000
0.185185 0.185185  0.185185  0.408163  0.638889 0.185185 0.327635 0.327635 -1.000000
0.183486 0.183486  0.183486  0.408163  0.642202 0.183486 0.329334 0.329334 -1.000000
0.181818 0.181818  0.181818  0.408163  0.645455 0.181818 0.331002 0.331002 -1.000000
0.180180 0.180180  0.180180  0.408163  0.648649 0.180180 0.332640 0.332640 -1.000000
0.178571 0.178571  0.178571  0.408163  0.651786 0.178571 0.334249 0.334249 -1.000000
0.176991 0.176991  0.176991  0.408163  0.654867 0.176991 0.335829 0.335829 -1.000000
0.175439 0.175439  0.175439  0.408163  0.657895 0.175439 0.337382 0.337382 -1.000000
0.173913 0.173913  0.173913  0.408163  0.660870 0.173913 0.338907 0.338907 -1.000000
0.172414 0.172414  0.172414  0.408163  0.663793 0.172414 0.340407 0.340407 -1.000000
0.170940 0.170940  0.341880  0.408163  0.666667 0.170940 0.341880 0.341880 -1.000000
0.169492 0.169492  0.347458  0.408163  0.669492 0.169492 0.343329 0.343329 -1.000000
0.168067 0.168067  0.352941  0.408163  0.672269 0.168067 0.344753 0.344753 -1.000000
0.166667 0.166667  0.358333  0.408163  0.675000 0.166667 0.346154 0.346154 -1.000000
0.165289 0.165289  0.363636  0.408163  0.677686 0.165289 0.347531 0.347531 -1.000000
0.163934 0.163934  0.368852  0.408163  0.680328 0.163934 0.348886 0.348886 -1.000000
0.162602 0.162602  0.373984  0.408163  0.682927 0.162602 0.350219 0.350219 -1.000000
0.161290 0.161290  0.379032  0.408163  0.685484 0.161290 0.351530 0.351530 -1.000000
0.160000 0.160000  0.384000  0.408163  0.688000 0.160000 0.352821 0.352821 -1.000000
0.158730 0.158730  0.388889  0.408163  0.690476 0.158730 0.354090 0.354090 -1.000000
0.157480 0.157480  0.393701  0.408163  0.692913 0.157480 0.355340 0.355340 -1.000000
0.156250 0.156250  0.398438  0.408163  0.695312 0.156250 0.356571 0.356571 -1.000000
0.155039 0.155039  0.403101  0.408163  0.697674 0.155039 0.357782 0.357782 -1.000000
0.153846 0.153846  0.407692  0.408163  0.700000 0.153846 0.358974 0.358974 -1.000000
0.152672 0.152672  0.412214  0.408163  0.702290 0.152672 0.360149 0.360149 -1.000000
0.151515 0.151515  0.416667  0.408163  0.704545 0.151515 0.361305 0.361305 -1.000000
0.150376 0.150376  0.421053  0.408163  0.706767 0.150376 0.362445 0.362445 -1.000000
0.149254 0.149254  0.425373  0.408163  0.708955 0.149254 0.363567 0.363567 -1.000000
0.148148 0.148148  0.429630  0.408163  0.711111 0.148148 0.364672 0.364672 -1.000000
0.147059 0.147059  0.433824  0.408163  0.713235 0.147059 0.365762 0.365762 -1.000000
0.145985 0.145985  0.437956  0.437956  0.715328 0.145985 0.366835 0.366835 0.437956
0.144928 0.144928  0.289855  0.437956  0.717391 0.144928 0.367893 0.367893 -1.000000
0.143885 0.143885  0.287770  0.437956  0.719424 0.143885 0.368936 0.368936 -1.000000
0.142857 0.142857  0.285714  0.437956  0.721429 0.142857 0.369963 0.369963 -1.000000
0.141844 0.141844  0.283688  0.437956  0.723404 0.141844 0.370977 0.370977 -1.000000
0.140845 0.140845  0.281690  0.437956  0.725352 0.140845 0.371975 0.371975 -1.000000
0.139860 0.139860  0.279720  0.437956  0.727273 0.139860 0.372960 0.372960 -1.000000
0.138889 0.138889  0.277778  0.437956  0.729167 0.138889 0.373932 0.373932 -1.000000
0.137931 0.137931  0.275862  0.437956  0.731034 0.137931 0.374889 0.374889 -1.000000
0.136986 0.136986  0.273973  0.437956  0.732877 0.136986 0.375834 0.375834 -1.000000
0.136054 0.136054  0.272109  0.437956  0.734694 0.136054 0.376766 0.376766 -1.000000
0.135135 0.135135  0.270270  0.437956  0.736486 0.135135 0.377685 0.377685 -1.000000
0.134228 0.134228  0.268456  0.437956  0.738255 0.134228 0.378592 0.378592 -1.000000
0.133333 0.133333  0.266667  0.437956  0.740000 0.133333 0.379487 0.379487 -1.000000
0.132450 0.132450  0.264901  0.437956  0.741722 0.132450 0.380370 0.380370 -1.000000
0.131579 0.131579  0.263158  0.437956  0.743421 0.131579 0.381242 0.381242 -1.000000
0.130719 0.130719  0.261438  0.437956  0.745098 0.130719 0.382102 0.382102 -1.000000
0.129870 0.129870  0.259740  0.437956  0.746753 0.129870 0.382950 0.382950 -1.000000
0.129032 0.129032  0.258065  0.437956  0.748387 0.129032 0.383788 0.383788 -1.000000
0.128205 0.128205  0.384615  0.437956  0.750000 0.128205 0.384615 0.384615 -1.000000
0.127389 0.127389  0.388535  0.437956  0.751592 0.127389 0.385432 0.385432 -1.000000
0.126582 0.126582  0.392405  0.437956  0.753165 0.126582 0.386238 0.386238 -1.000000
0.125786 0.125786  0.396226  0.437956  0.754717 0.125786 0.387034 0.387034 -1.000000
0.125000 0.125000  0.400000  0.437956  0.756250 0.125000 0.387821 0.387821 -1.000000
0.124224 0.124224  0.403727  0.437956  0.757764 0.124224 0.388597 0.388597 -1.000000
0.123457 0.123457  0.407407  0.437956  0.759259 0.123457 0.389364 0.389364 -1.000000
0.122699 0.122699  0.411043  0.437956  0.760736 0.122699 0.390121 0.390121 -1.000000
0.121951 0.121951  0.414634  0.437956  0.762195 0.121951 0.390869 0.390869 -1.000000
0.121212 0.121212  0.418182  0.437956  0.763636 0.121212 0.391608 0.391608 -1.000000
0.120482 0.120482  0.421687  0.437956  0.765060 0.120482 0.392339 0.392339 -1.000000
0.119760 0.119760  0.425150  0.437956  0.766467 0.119760 0.393060 0.393060 -1.000000
0.119048 0.119048  0.428571  0.437956  0.767857 0.119048 0.393773 0.393773 -1.000000
0.118343 0.118343  0.431953  0.437956  0.769231 0.118343 0.394477 0.394477 -1.000000
0.117647 0.117647  0.435294  0.437956  0.770588 0.117647 0.395173 0.395173 -1.000000
0.116959 0.116959  0.438596  0.437956  0.771930 0.116959 0.395861 0.395861 -1.000000
0.116279 0.116279  0.441860  0.437956  0.773256 0.116279 0.396541 0.396541 -1.000000
0.115607 0.115607  0.445087  0.437956  0.774566 0.115607 0.397214 0.397214 -1.000000
0.114943 0.114943  0.448276  0.437956  0.775862 0.114943 0.397878 0.397878 -1.000000
0.114286 0.114286  0.451429  0.437956  0.777143 0.114286 0.398535 0.398535 -1.000000
0.113636 0.113636  0.454545  0.454545  0.778409 0.113636 0.399184 0.399184 0.454545
0.112994 0.112994  0.338983  0.454545  0.779661 0.112994 0.399826 0.399826 -1.000000
0.112360 0.112360  0.337079  0.454545  0.780899 0.112360 0.400461 0.400461 -1.000000
0.111732 0.111732  0.335196  0.454545  0.782123 0.111732 0.401089 0.401089 -1.000000
0.111111 0.111111  0.333333  0.454545  0.783333 0.111111 0.401709 0.401709 -1.000000
0.110497 0.110497  0.331492  0.454545  0.784530 0.110497 0.402323 0.402323 -1.000000
0.109890 0.109890  0.329670  0.454545  0.785714 0.109890 0.402930 0.402930 -1.000000
0.109290 0.109290  0.327869  0.454545  0.786885 0.109290 0.403531 0.403531 -1.000000
0.108696 0.108696  0.326087  0.454545  0.788043 0.108696 0.404125 0.404125 -1.000000
0.108108 0.108108  0.324324  0.454545  0.789189 0.108108 0.404712 0.404712 -1.000000
0.107527 0.107527  0.322581  0.454545  0.790323 0.107527 0.405294 0.405294 -1.000000
0.106952 0.106952  0.320856  0.454545  0.791444 0.106952 0.405869 0.405869 -1.000000
0.106383 0.106383  0.319149  0.454545  0.792553 0.106383 0.406438 0.406438 -1.000000
0.105820 0.105820  0.317460  0.454545  0.793651 0.105820 0.407000 0.407000 -1.000000
0.105263 0.105263  0.315789  0.454545  0.794737 0.105263 0.407557 0.407557 -1.000000
0.104712 0.104712  0.314136  0.454545  0.795812 0.104712 0.408108 0.408108 -1.000000
0.104167 0.104167  0.312500  0.454545  0.796875 0.104167 0.408654 0.408654 -1.000000
0.103627 0.103627  0.310881  0.454545  0.797927 0.103627 0.409194 0.409194 -1.000000
0.103093 0.103093  0.309278  0.454545  0.798969 0.103093 0.409728 0.409728 -1.000000
0.102564 0.102564  0.410256  0.454545  0.800000 0.102564 0.410256 0.410256 -1.000000
0.102041 0.102041  0.413265  0.454545  0.801020 0.102041 0.410780 0.410780 -1.000000
0.101523 0.101523  0.416244  0.454545  0.802030 0.101523 0.411298 0.411298 -1.000000
0.101010 0.101010  0.419192  0.454545  0.803030 0.101010 0.411810 0.411810 -1.000000
0.100503 0.100503  0.422111  0.454545  0.804020 0.100503 0.412318 0.412318 -1.000000
0.100000 0.100000  0.425000  0.454545  0.805000 0.100000 0.412821 0.412821 -1.000000
0.099502 0.099502  0.427861  0.454545  0.805970 0.099502 0.413318 0.413318 -1.000000
0.099010 0.099010  0.430693  0.454545  0.806931 0.099010 0.413811 0.413811 -1.000000
0.098522 0.098522  0.433498  0.454545  0.807882 0.098522 0.414298 0.414298 -1.000000
0.098039 0.098039  0.436275  0.454545  0.808824 0.098039 0.414781 0.414781 -1.000000
0.097561 0.097561  0.439024  0.454545  0.809756 0.097561 0.415260 0.415260 -1.000000
0.097087 0.097087  0.441748  0.454545  0.810680 0.097087 0.415733 0.415733 -1.000000
0.096618 0.096618  0.444444  0.454545  0.811594 0.096618 0.416202 0.416202 -1.000000
0.096154 0.096154  0.447115  0.454545  0.812500 0.096154 0.416667 0.416667 -1.000000
0.095694 0.095694  0.449761  0.454545  0.813397 0.095694 0.417127 0.417127 -1.000000
0.095238 0.095238  0.452381  0.454545  0.814286 0.095238 0.417582 0.417582 -1.000000
0.094787 0.094787  0.454976  0.454545  0.815166 0.094787 0.418034 0.418034 -1.000000
0.094340 0.094340  0.457547  0.454545  0.816038 0.094340 0.418481 0.418481 -1.000000
0.093897 0.093897  0.460094  0.454545  0.816901 0.093897 0.418924 0.418924 -1.000000
0.093458 0.093458  0.462617  0.454545  0.817757 0.093458 0.419363 0.419363 -1.000000
0.093023 0.093023  0.465116  0.465116  0.818605 0.093023 0.419797 0.419797 0.465116
0.092593 0.092593  0.370370  0.465116  0.819444 0.092593 0.420228 0.420228 -1.000000
0.092166 0.092166  0.368664  0.465116  0.820276 0.092166 0.420655 0.420655 -1.000000
0.091743 0.091743  0.366972  0.465116  0.821101 0.091743 0.421077 0.421077 -1.000000
0.091324 0.091324  0.365297  0.465116  0.821918 0.091324 0.421496 0.421496 -1.000000
0.090909 0.090909  0.363636  0.465116  0.822727 0.090909 0.421911 0.421911 -1.000000
0.090498 0.090498  0.361991  0.465116  0.823529 0.090498 0.422323 0.422323 -1.000000
0.090090 0.090090  0.360360  0.465116  0.824324 0.090090 0.422730 0.422730 -1.000000
0.089686 0.089686  0.358744  0.465116  0.825112 0.089686 0.423134 0.423134 -1.000000
0.089286 0.089286  0.357143  0.465116  0.825893 0.089286 0.423535 0.423535 -1.000000
0.088889 0.088889  0.355556  0.465116  0.826667 0.088889 0.423932 0.423932 -1.000000
0.088496 0.088496  0.353982  0.465116  0.827434 0.088496 0.424325 0.424325 -1.000000
0.088106 0.088106  0.352423  0.465116  0.828194 0.088106 0.424715 0.424715 -1.000000
0.087719 0.087719  0.350877  0.465116  0.828947 0.087719 0.425101 0.425101 -1.000000
0.087336 0.087336  0.349345  0.465116  0.829694 0.087336 0.425484 0.425484 -1.000000
0.086957 0.086957  0.347826  0.465116  0.830435 0.086957 0.425864 0.425864 -1.000000
0.086580 0.086580  0.346320  0.465116  0.831169 0.086580 0.426240 0.426240 -1.000000
0.086207 0.086207  0.344828  0.465116  0.831897 0.086207 0.426614 0.426614 -1.000000
0.085837 0.085837  0.343348  0.465116  0.832618 0.085837 0.426984 0.426984 -1.000000
0.085470 0.085470  0.427350  0.465116  0.833333 0.085470 0.427350 0.427350 -1.000000
0.085106 0.085106  0.429787  0.465116  0.834043 0.085106 0.427714 0.427714 -1.000000
0.084746 0.084746  0.432203  0.465116  0.834746 0.084746 0.428075 0.428075 -1.000000
0.084388 0.084388  0.434599  0.465116  0.835443 0.084388 0.428432 0.428432 -1.000000
0.084034 0.084034  0.436975  0.465116  0.836134 0.084034 0.428787 0.428787 -1.000000
0.083682 0.083682  0.439331  0.465116  0.836820 0.083682 0.429139 0.429139 -1.000000
0.083333 0.083333  0.441667  0.465116  0.837500 0.083333 0.429487 0.429487 -1.000000
0.082988 0.082988  0.443983  0.465116  0.838174 0.082988 0.429833 0.429833 -1.000000
0.082645 0.082645  0.446281  0.465116  0.838843 0.082645 0.430176 0.430176 -1.000000
0.082305 0.082305  0.448560  0.465116  0.839506 0.082305 0.430516 0.430516 -1.000000
0.081967 0.081967  0.450820  0.465116  0.840164 0.081967 0.430853 0.430853 -1.000000
0.081633 0.081633  0.453061  0.465116  0.840816 0.081633 0.431188 0.431188 -1.000000
0.081301 0.081301  0.455285  0.465116  0.841463 0.081301 0.431520 0.431520 -1.000000
0.080972 0.080972  0.457490  0.465116  0.842105 0.080972 0.431849 0.431849 -1.000000
0.080645 0.080645  0.459677  0.465116  0.842742 0.080645 0.432175 0.432175 -1.000000
0.080321 0.080321  0.461847  0.465116  0.843373 0.080321 0.432499 0.432499 -1.000000
0.080000 0.080000  0.464000  0.465116  0.844000 0.080000 0.432821 0.432821 -1.000000
0.079681 0.079681  0.466135  0.465116  0.844622 0.079681 0.433139 0.433139 -1.000000
0.079365 0.079365  0.468254  0.465116  0.845238 0.079365 0.433455 0.433455 -1.000000
0.079051 0.079051  0.470356  0.465116  0.845850 0.079051 0.433769 0.433769 -1.000000
0.078740 0.078740  0.472441  0.472441  0.846457 0.078740 0.434080 0.434080 0.472441
0.078431 0.078431  0.392157  0.472441  0.847059 0.078431 0.434389 0.434389 -1.000000
0.078125 0.078125  0.390625  0.472441  0.847656 0.078125 0.434696 0.434696 -1.000000
0.077821 0.077821  0.389105  0.472441  0.848249 0.077821 0.435000 0.435000 -1.000000
0.077519 0.077519  0.387597  0.472441  0.848837 0.077519 0.435301 0.435301 -1.000000
0.077220 0.077220  0.386100  0.472441  0.849421 0.077220 0.435600 0.435600 -1.000000
0.076923 0.076923  0.384615  0.472441  0.850000 0.076923 0.435897 0.435897 -1.000000
0.076628 0.076628  0.383142  0.472441  0.850575 0.076628 0.436192 0.436192 -1.000000
0.076336 0.076336  0.381679  0.472441  0.851145 0.076336 0.436485 0.436485 -1.000000
0.076046 0.076046  0.380228  0.472441  0.851711 0.076046 0.436775 0.436775 -1.000000
0.075758 0.075758  0.378788  0.472441  0.852273 0.075758 0.437063 0.437063 -1.000000
0.075472 0.075472  0.377358  0.472441  0.852830 0.075472 0.437349 0.437349 -1.000000
0.075188 0.075188  0.375940  0.472441  0.853383 0.075188 0.437633 0.437633 -1.000000
0.074906 0.074906  0.374532  0.472441  0.853933 0.074906 0.437914 0.437914 -1.000000
0.074627 0.074627  0.373134  0.472441  0.854478 0.074627 0.438194 0.438194 -1.000000
0.074349 0.074349  0.371747  0.472441  0.855019 0.074349 0.438471 0.438471 -1.000000
0.074074 0.074074  0.370370  0.472441  0.855556 0.074074 0.438746 0.438746 -1.000000
0.073801 0.073801  0.369004  0.472441  0.856089 0.073801 0.439020 0.439020 -1.000000
0.073529 0.073529  0.367647  0.472441  0.856618 0.073529 0.439291 0.439291 -1.000000
0.073260 0.073260  0.439560  0.472441  0.857143 0.073260 0.439560 0.439560 -1.000000
0.072993 0.072993  0.441606  0.472441  0.857664 0.072993 0.439828 0.439828 -1.000000
0.072727 0.072727  0.443636  0.472441  0.858182 0.072727 0.440093 0.440093 -1.000000
0.072464 0.072464  0.445652  0.472441  0.858696 0.072464 0.440357 0.440357 -1.000000
0.072202 0.072202  0.447653  0.472441  0.859206 0.072202 0.440618 0.440618 -1.000000
0.071942 0.071942  0.449640  0.472441  0.859712 0.071942 0.440878 0.440878 -1.000000
0.071685 0.071685  0.451613  0.472441  0.860215 0.071685 0.441136 0.441136 -1.000000
0.071429 0.071429  0.453571  0.472441  0.860714 0.071429 0.441392 0.441392 -1.000000
0.071174 0.071174  0.455516  0.472441  0.861210 0.071174 0.441646 0.441646 -1.000000
0.070922 0.070922  0.457447  0.472441  0.861702 0.070922 0.441899 0.441899 -1.000000
0.070671 0.070671  0.459364  0.472441  0.862191 0.070671 0.442149 0.442149 -1.000000
0.070423 0.070423  0.461268  0.472441  0.862676 0.070423 0.442398 0.442398 -1.000000
0.070175 0.070175  0.463158  0.472441  0.863158 0.070175 0.442645 0.442645 -1.000000
0.069930 0.069930  0.465035  0.472441  0.863636 0.069930 0.442890 0.442890 -1.000000
0.069686 0.069686  0.466899  0.472441  0.864111 0.069686 0.443134 0.443134 -1.000000
0.069444 0.069444  0.468750  0.472441  0.864583 0.069444 0.443376 0.443376 -1.000000
0.069204 0.069204  0.470588  0.472441  0.865052 0.069204 0.443616 0.443616 -1.000000
0.068966 0.068966  0.472414  0.472441  0.865517 0.068966 0.443855 0.443855 -1.000000
0.068729 0.068729  0.474227  0.472441  0.865979 0.068729 0.444092 0.444092 -1.000000
0.068493 0.068493  0.476027  0.472441  0.866438 0.068493 0.444327 0.444327 -1.000000
0.068259 0.068259  0.477816  0.477816  0.866894 0.068259 0.444561 0.444561 0.477816
0.068027 0.068027  0.408163  0.477816  0.867347 0.068027 0.444793 0.444793 -1.000000
0.067797 0.067797  0.406780  0.477816  0.867797 0.067797 0.445024 0.445024 -1.000000
0.067568 0.067568  0.405405  0.477816  0.868243 0.067568 0.445253 0.445253 -1.000000
0.067340 0.067340  0.404040  0.477816  0.868687 0.067340 0.445480 0.445480 -1.000000
0.067114 0.067114  0.402685  0.477816  0.869128 0.067114 0.445706 0.445706 -1.000000
0.066890 0.066890  0.401338  0.477816  0.869565 0.066890 0.445931 0.445931 -1.000000
0.066667 0.066667  0.400000  0.477816  0.870000 0.066667 0.446154 0.446154 -1.000000
0.066445 0.066445  0.398671  0.477816  0.870432 0.066445 0.446375 0.446375 -1.000000
0.066225 0.066225  0.397351  0.477816  0.870861 0.066225 0.446595 0.446595 -1.000000
0.066007 0.066007  0.396040  0.477816  0.871287 0.066007 0.446814 0.446814 -1.000000
0.065789 0.065789  0.394737  0.477816  0.871711 0.065789 0.447031 0.447031 -1.000000
0.065574 0.065574  0.393443  0.477816  0.872131 0.065574 0.447247 0.447247 -1.000000
0.065359 0.065359  0.392157  0.477816  0.872549 0.065359 0.447461 0.447461 -1.000000
0.065147 0.065147  0.390879  0.477816  0.872964 0.065147 0.447674 0.447674 -1.000000
0.064935 0.064935  0.389610  0.477816  0.873377 0.064935 0.447885 0.447885 -1.000000
0.064725 0.064725  0.388350  0.477816  0.873786 0.064725 0.448096 0.448096 -1.000000
0.064516 0.064516  0.387097  0.477816  0.874194 0.064516 0.448304 0.448304 -1.000000
0.064309 0.064309  0.385852  0.477816  0.874598 0.064309 0.448512 0.448512 -1.000000
0.064103 0.064103  0.448718  0.477816  0.875000 0.064103 0.448718 0.448718 -1.000000
0.063898 0.063898  0.450479  0.477816  0.875399 0.063898 0.448923 0.448923 -1.000000
0.063694 0.063694  0.452229  0.477816  0.875796 0.063694 0.449126 0.449126 -1.000000
0.063492 0.063492  0.453968  0.477816  0.876190 0.063492 0.449328 0.449328 -1.000000
0.063291 0.063291  0.455696  0.477816  0.876582 0.063291 0.449529 0.449529 -1.000000
0.063091 0.063091  0.457413  0.477816  0.876972 0.063091 0.449729 0.449729 -1.000000
0.062893 0.062893  0.459119  0.477816  0.877358 0.062893 0.449927 0.449927 -1.000000
0.062696 0.062696  0.460815  0.477816  0.877743 0.062696 0.450125 0.450125 -1.000000
0.062500 0.062500  0.462500  0.477816  0.878125 0.062500 0.450321 0.450321 -1.000000
0.062305 0.062305  0.464174  0.477816  0.878505 0.062305 0.450515 0.450515 -1.000000
0.062112 0.062112  0.465839  0.477816  0.878882 0.062112 0.450709 0.450709 -1.000000
0.061920 0.061920  0.467492  0.477816  0.879257 0.061920 0.450901 0.450901 -1.000000
0.061728 0.061728  0.469136  0.477816  0.879630 0.061728 0.451092 0.451092 -1.000000
0.061538 0.061538  0.470769  0.477816  0.880000 0.061538 0.451282 0.451282 -1.000000
0.061350 0.061350  0.472393  0.477816  0.880368 0.061350 0.451471 0.451471 -1.000000
0.061162 0.061162  0.474006  0.477816  0.880734 0.061162 0.451658 0.451658 -1.000000
0.060976 0.060976  0.475610  0.477816  0.881098 0.060976 0.451845 0.451845 -1.000000
0.060790 0.060790  0.477204  0.477816  0.881459 0.060790 0.452030 0.452030 -1.000000
0.060606 0.060606  0.478788  0.477816  0.881818 0.060606 0.452214 0.452214 -1.000000
0.060423 0.060423  0.480363  0.477816  0.882175 0.060423 0.452398 0.452398 -1.000000
0.060241 0.060241  0.481928  0.481928  0.882530 0.060241 0.452580 0.452580 0.481928
0.060060 0.060060  0.420420  0.481928  0.882883 0.060060 0.452760 0.452760 -1.000000
0.059880 0.059880  0.419162  0.481928  0.883234 0.059880 0.452940 0.452940 -1.000000
0.059701 0.059701  0.417910  0.481928  0.883582 0.059701 0.453119 0.453119 -1.000000
0.059524 0.059524  0.416667  0.481928  0.883929 0.059524 0.453297 0.453297 -1.000000
0.059347 0.059347  0.415430  0.481928  0.884273 0.059347 0.453473 0.453473 -1.000000
0.059172 0.059172  0.414201  0.481928  0.884615 0.059172 0.453649 0.453649 -1.000000
0.058997 0.058997  0.412979  0.481928  0.884956 0.058997 0.453823 0.453823 -1.000000
0.058824 0.058824  0.411765  0.481928  0.885294 0.058824 0.453997 0.453997 -1.000000
0.058651 0.058651  0.410557  0.481928  0.885630 0.058651 0.454169 0.454169 -1.000000
0.058480 0.058480  0.409357  0.481928  0.885965 0.058480 0.454341 0.454341 -1.000000
0.058309 0.058309  0.408163  0.481928  0.886297 0.058309 0.454511 0.454511 -1.000000
0.058140 0.058140  0.406977  0.481928  0.886628 0.058140 0.454681 0.454681 -1.000000
0.057971 0.057971  0.405797  0.481928  0.886957 0.057971 0.454849 0.454849 -1.000000
0.057803 0.057803  0.404624  0.481928  0.887283 0.057803 0.455017 0.455017 -1.000000
0.057637 0.057637  0.403458  0.481928  0.887608 0.057637 0.455184 0.455184 -1.000000
0.057471 0.057471  0.402299  0.481928  0.887931 0.057471 0.455349 0.455349 -1.000000
0.057307 0.057307  0.401146  0.481928  0.888252 0.057307 0.455514 0.455514 -1.000000
0.057143 0.057143  0.400000  0.481928  0.888571 0.057143 0.455678 0.455678 -1.000000
0.056980 0.056980  0.455840  0.481928  0.888889 0.056980 0.455840 0.455840 -1.000000
0.056818 0.056818  0.457386  0.481928  0.889205 0.056818 0.456002 0.456002 -1.000000
0.056657 0.056657  0.458924  0.481928  0.889518 0.056657 0.456163 0.456163 -1.000000
0.056497 0.056497  0.460452  0.481928  0.889831 0.056497 0.456323 0.456323 -1.000000
0.056338 0.056338  0.461972  0.481928  0.890141 0.056338 0.456482 0.456482 -1.000000
0.056180 0.056180  0.463483  0.481928  0.890449 0.056180 0.456641 0.456641 -1.000000
0.056022 0.056022  0.464986  0.481928  0.890756 0.056022 0.456798 0.456798 -1.000000
0.055866 0.055866  0.466480  0.481928  0.891061 0.055866 0.456955 0.456955 -1.000000
0.055710 0.055710  0.467967  0.481928  0.891365 0.055710 0.457110 0.457110 -1.000000
0.055556 0.055556  0.469444  0.481928  0.891667 0.055556 0.457265 0.457265 -1.000000
0.055402 0.055402  0.470914  0.481928  0.891967 0.055402 0.457419 0.457419 -1.000000
0.055249 0.055249  0.472376  0.481928  0.892265 0.055249 0.457572 0.457572 -1.000000
0.055096 0.055096  0.473829  0.481928  0.892562 0.055096 0.457724 0.457724 -1.000000
0.054945 0.054945  0.475275  0.481928  0.892857 0.054945 0.457875 0.457875 -1.000000
0.054795 0.054795  0.476712  0.481928  0.893151 0.054795 0.458026 0.458026 -1.000000
0.054645 0.054645  0.478142  0.481928  0.893443 0.054645 0.458176 0.458176 -1.000000
0.054496 0.054496  0.479564  0.481928  0.893733 0.054496 0.458325 0.458325 -1.000000
0.054348 0.054348  0.480978  0.481928  0.894022 0.054348 0.458473 0.458473 -1.000000
0.054201 0.054201  0.482385  0.481928  0.894309 0.054201 0.458620 0.458620 -1.000000
0.054054 0.054054  0.483784  0.481928  0.894595 0.054054 0.458766 0.458766 -1.000000
0.053908 0.053908  0.485175  0.485175  0.894879 0.053908 0.458912 0.458912 0.485175
0.053763 0.053763  0.430108  0.485175  0.895161 0.053763 0.459057 0.459057 -1.000000
0.053619 0.053619  0.428954  0.485175  0.895442 0.053619 0.459201 0.459201 -1.000000
0.053476 0.053476  0.427807  0.485175  0.895722 0.053476 0.459345 0.459345 -1.000000
0.053333 0.053333  0.426667  0.485175  0.896000 0.053333 0.459487 0.459487 -1.000000
0.053191 0.053191  0.425532  0.485175  0.896277 0.053191 0.459629 0.459629 -1.000000
0.053050 0.053050  0.424403  0.485175  0.896552 0.053050 0.459770 0.459770 -1.000000
0.052910 0.052910  0.423280  0.485175  0.896825 0.052910 0.459910 0.459910 -1.000000
0.052770 0.052770  0.422164  0.485175  0.897098 0.052770 0.460050 0.460050 -1.000000
0.052632 0.052632  0.421053  0.485175  0.897368 0.052632 0.460189 0.460189 -1.000000
0.052493 0.052493  0.419948  0.485175  0.897638 0.052493 0.460327 0.460327 -1.000000
0.052356 0.052356  0.418848  0.485175  0.897906 0.052356 0.460464 0.460464 -1.000000
0.052219 0.052219  0.417755  0.485175  0.898172 0.052219 0.460601 0.460601 -1.000000
0.052083 0.052083  0.416667  0.485175  0.898438 0.052083 0.460737 0.460737 -1.000000
0.051948 0.051948  0.415584  0.485175  0.898701 0.051948 0.460872 0.460872 -1.000000
0.051813 0.051813  0.414508  0.485175  0.898964 0.051813 0.461007 0.461007 -1.000000
0.051680 0.051680  0.413437  0.485175  0.899225 0.051680 0.461141 0.461141 -1.000000
0.051546 0.051546  0.412371  0.485175  0.899485 0.051546 0.461274 0.461274 -1.000000
0.051414 0.051414  0.411311  0.485175  0.899743 0.051414 0.461407 0.461407 -1.000000
0.051282 0.051282  0.461538  0.485175  0.900000 0.051282 0.461538 0.461538 -1.000000
0.051151 0.051151  0.462916  0.485175  0.900256 0.051151 0.461670 0.461670 -1.000000
0.051020 0.051020  0.464286  0.485175  0.900510 0.051020 0.461800 0.461800 -1.000000
0.050891 0.050891  0.465649  0.485175  0.900763 0.050891 0.461930 0.461930 -1.000000
0.050761 0.050761  0.467005  0.485175  0.901015 0.050761 0.462059 0.462059 -1.000000
0.050633 0.050633  0.468354  0.485175  0.901266 0.050633 0.462188 0.462188 -1.000000
0.050505 0.050505  0.469697  0.485175  0.901515 0.050505 0.462315 0.462315 -1.000000
0.050378 0.050378  0.471033  0.485175  0.901763 0.050378 0.462443 0.462443 -1.000000
0.050251 0.050251  0.472362  0.485175  0.902010 0.050251 0.462569 0.462569 -1.000000
0.050125 0.050125  0.473684  0.485175  0.902256 0.050125 0.462695 0.462695 -1.000000
0.050000 0.050000  0.475000  0.485175  0.902500 0.050000 0.462821 0.462821 -1.000000

